Beyond the Mean: Testing Consumer Rationality through Higher Moments of Demand

We study a setting where an analyst has access to purely aggregate information about the consumption choices of a heterogenous population of individuals. We show that observing the statistical moments of market demand allows the analyst to test aggregate data for rationality. Interestingly, just the mean and variance of demand carry observable restrictions. This is in stark contrast to impossibility result of the Sonnenschein-Mantel-Debreu theorem, which shows that aggregate demand carries no observable restrictions at all. We leverage our approach to deliver a characterization of rationality in terms of moments for the common two-good case. We illustrate the usefulness of moment-based restrictions through two applications: (i) improving the precision of demand and welfare estimates; and (ii) testing for the existence of a welfare-relevant representative consumer.

==> todo.txt <==
 -------------------------------------
What needs to be done?
-------------------------------------


- When are moments better than quantiles?
    - For example for average elasticities, average welfare.

    
-------------------------------------
People to send this to
-------------------------------------


- Chiappori
- Ekeland
- Matzkin
- Hoderlein
- Kasy
- Browning
- Debopam
- Kitamura
- Victor Aguiar
- Roy Allen
- Echenique?

----------------------------------------
----------------------------------------
Try to generalize the HANK model to find irrationality etc etc // 
----------------------------------------
----------------------------------------


To consider (mid februari):
AER insights
JPE micro
IER
JET
